Neural Cross-Lingual Coreference Resolution and its Application to Entity Linking

We propose an entity-centric neural cross-lingual coreference model that builds on multi-lingual embeddings and language-independent features. We perform both intrinsic and extrinsic evaluations of our model. In the intrinsic evaluation, we show that our model, when trained on English and tested on Chinese and Spanish, achieves competitive results to the models trained directly on Chinese and Spanish respectively. In the extrinsic evaluation, we show that our English model helps achieve superior entity linking accuracy on Chinese and Spanish test sets than the top 2015 TAC system without using any annotated data from Chinese or Spanish.

==> author_response.txt <==
We thank the reviewers for their careful reviews and helpful comments. We will fix the grammatical and mathematical typos/errors that have been pointed out in the paper.
[Entity Linking = EL, cross-lingual = xling, state-of-the-art  = SOTA]

(R1):
We thank you for appreciating the strengths of our paper.
>Features and detailed explanation:
We will make the description of the features, parameters and the embeddings in details in the additional page if accepted. 

>Comparison with C&M:
Our objective here was to show how a top performer in Ontonotes dataset compare on the TAC dataset. Hence, we report our numbers versus theirs.

>Comparison with TAC participants / SIL18 Coreference system:
SIL18 is a consistent top performing EL system in TAC evaluations and we chose to compare with them. They are also the SOTA in EL and so we chose to compare with them. However, their coreference model is trained on gold standard data in the target language (Chinese or Spanish). In contrast, our work is more challenging, since we do not use any target language data and our numbers are only slightly lower than theirs. The numbers of the original coreference component of SIL18 on English, Spanish and Chinese are very close to our numbers (We checked this when we re-implemented their system). Given the page restriction, we could not put those numbers. We will report these numbers in the final version, if accepted.

(R2):
Thank you for appreciating our work and your insightful comments. We will fix the typos as you pointed.

(R3):
Thank you for your helpful comments and suggestions. 
>Why short paper:
Our work presented here is a small focused contribution that achieves SOTA results. Upon acceptance, we will add more details on the methods and results on the 5th page. We will also add detailed descriptions of the features. We will also fix the references and typos as you pointed out.


